Advancing Robot Autonomy for Long-Horizon Tasks

Autonomous robots have real-world applications in diverse fields, such as mobile manipulation and environmental exploration, and many such tasks benefit from a hands-off approach in terms of human user involvement over a long task horizon. However, the level of autonomy achievable by a deployment is limited in part by the problem definition or task specification required by the system. Task specifications often require technical, low-level information that is unintuitive to describe and may result in generic solutions, burdening the user technically both before and after task completion. In this thesis, we aim to advance task specification abstraction toward the goal of increasing robot autonomy in real-world scenarios. We do so by tackling problems that address several different angles of this goal. First, we develop a way for the automatic discovery of optimal transition points between subtasks in the context of constrained mobile manipulation, removing the need for the human to hand-specify these in the task specification. We further propose a way to automatically describe constraints on robot motion by using demonstrated data as opposed to manually-defined constraints. Then, within the context of environmental exploration, we propose a flexible task specification framework, requiring just a set of quantiles of interest from the user that allows the robot to directly suggest locations in the environment for the user to study. We next systematically study the effect of including a robot team in the task specification and show that multirobot teams have the ability to improve performance under certain specification conditions, including enabling inter-robot communication. Finally, we propose methods for a communication protocol that autonomously selects useful but limited information to share with the other robots.

==> multirobot_figures/boxplots/alpha_all-expts,CommsFalse,statsWilcoxon_greater,adjacent,RMSE-measuredYs.txt <==
0.0 vs. 0.33: Wilcoxon test (paired samples), P_val:5.833e-01 Stat=1.430e+02
0.33 vs. 0.66: Wilcoxon test (paired samples), P_val:2.149e-04 Stat=2.660e+02
0.66 vs. 1.0: Wilcoxon test (paired samples), P_val:2.112e-01 Stat=1.790e+02
Pair: (0.0, 0.33) : Cohen's d: 0.08142874722840275
Pair: (0.33, 0.66) : Cohen's d: 0.34482471638054724
Pair: (0.66, 1.0) : Cohen's d: 0.13616284438590723


==> multirobot_figures/boxplots/alpha_all-expts,CommsFalse_bynrobots,statsWilcoxon_greater,adjacent,RMSE-measuredYs.txt <==
8_0.66 vs. 8_1.0: Wilcoxon test (paired samples), P_val:7.422e-02 Stat=2.900e+01
8_0.0 vs. 8_0.33: Wilcoxon test (paired samples), P_val:4.727e-01 Stat=1.900e+01
4_0.66 vs. 4_1.0: Wilcoxon test (paired samples), P_val:7.266e-01 Stat=1.400e+01
2_0.66 vs. 2_1.0: Wilcoxon test (paired samples), P_val:3.711e-01 Stat=2.100e+01
2_0.0 vs. 2_0.33: Wilcoxon test (paired samples), P_val:7.695e-01 Stat=1.300e+01
2_0.33 vs. 2_0.66: Wilcoxon test (paired samples), P_val:1.953e-02 Stat=3.300e+01
4_0.0 vs. 4_0.33: Wilcoxon test (paired samples), P_val:5.273e-01 Stat=1.800e+01
4_0.33 vs. 4_0.66: Wilcoxon test (paired samples), P_val:2.734e-02 Stat=3.200e+01
8_0.33 vs. 8_0.66: Wilcoxon test (paired samples), P_val:7.422e-02 Stat=2.900e+01
Pair: ((2, 0.0), (2, 0.33)) : Cohen's d: -0.09356309036960239
Pair: ((4, 0.0), (4, 0.33)) : Cohen's d: -0.08266589710774667
Pair: ((8, 0.0), (8, 0.33)) : Cohen's d: 0.3392115084430662
Pair: ((2, 0.33), (2, 0.66)) : Cohen's d: 0.29688332849832144
Pair: ((4, 0.33), (4, 0.66)) : Cohen's d: 0.641420366316021
Pair: ((8, 0.33), (8, 0.66)) : Cohen's d: 0.12285316565908977
Pair: ((2, 0.66), (2, 1.0)) : Cohen's d: 0.061320466592153164
Pair: ((4, 0.66), (4, 1.0)) : Cohen's d: -0.09947250645545208
Pair: ((8, 0.66), (8, 1.0)) : Cohen's d: 0.4907440036122664


==> multirobot_figures/boxplots/alpha_all-expts,CommsTrue,statsWilcoxon_greater,adjacent,RMSE-measuredYs.txt <==
0.0 vs. 0.33: Wilcoxon test (paired samples), P_val:1.798e-01 Stat=1.830e+02
0.33 vs. 0.66: Wilcoxon test (paired samples), P_val:5.698e-02 Stat=2.060e+02
0.66 vs. 1.0: Wilcoxon test (paired samples), P_val:4.832e-01 Stat=1.520e+02
Pair: (0.0, 0.33) : Cohen's d: 0.1114485029155347
Pair: (0.33, 0.66) : Cohen's d: 0.2863187786137483
Pair: (0.66, 1.0) : Cohen's d: -0.018261311645563785


==> multirobot_figures/boxplots/alpha_all-expts,CommsTrue_bynrobots,statsWilcoxon_greater,adjacent,RMSE-measuredYs.txt <==
8_0.66 vs. 8_1.0: Wilcoxon test (paired samples), P_val:7.695e-01 Stat=1.300e+01
8_0.0 vs. 8_0.33: Wilcoxon test (paired samples), P_val:4.727e-01 Stat=1.900e+01
4_0.66 vs. 4_1.0: Wilcoxon test (paired samples), P_val:3.711e-01 Stat=2.100e+01
2_0.66 vs. 2_1.0: Wilcoxon test (paired samples), P_val:4.219e-01 Stat=2.000e+01
2_0.0 vs. 2_0.33: Wilcoxon test (paired samples), P_val:2.734e-01 Stat=2.300e+01
2_0.33 vs. 2_0.66: Wilcoxon test (paired samples), P_val:5.781e-01 Stat=1.700e+01
4_0.0 vs. 4_0.33: Wilcoxon test (paired samples), P_val:2.305e-01 Stat=2.400e+01
4_0.33 vs. 4_0.66: Wilcoxon test (paired samples), P_val:3.203e-01 Stat=2.200e+01
8_0.33 vs. 8_0.66: Wilcoxon test (paired samples), P_val:1.953e-02 Stat=3.300e+01
Pair: ((2, 0.0), (2, 0.33)) : Cohen's d: 0.3214457713121185
Pair: ((4, 0.0), (4, 0.33)) : Cohen's d: 0.08117077447372303
Pair: ((8, 0.0), (8, 0.33)) : Cohen's d: -0.06664805845271951
Pair: ((2, 0.33), (2, 0.66)) : Cohen's d: -0.057750541048370185
Pair: ((4, 0.33), (4, 0.66)) : Cohen's d: 0.23691527561570838
Pair: ((8, 0.33), (8, 0.66)) : Cohen's d: 0.5936320857617174
Pair: ((2, 0.66), (2, 1.0)) : Cohen's d: 0.15567669862084083
Pair: ((4, 0.66), (4, 1.0)) : Cohen's d: -0.0007021022699085964
Pair: ((8, 0.66), (8, 1.0)) : Cohen's d: -0.2640091628854026


==> multirobot_figures/boxplots/budget_all-expts_bynrobots,statsWilcoxon_greater,RMSE-measuredYs.txt <==
4_10 vs. 4_15: Wilcoxon test (paired samples), P_val:4.219e-01 Stat=2.000e+01
8_10 vs. 8_15: Wilcoxon test (paired samples), P_val:9.766e-02 Stat=2.800e+01
1_10 vs. 1_15: Wilcoxon test (paired samples), P_val:3.203e-01 Stat=2.200e+01
2_10 vs. 2_15: Wilcoxon test (paired samples), P_val:6.797e-01 Stat=1.500e+01
4_10 vs. 4_30: Wilcoxon test (paired samples), P_val:3.906e-02 Stat=3.100e+01
8_10 vs. 8_30: Wilcoxon test (paired samples), P_val:2.734e-01 Stat=2.300e+01
2_10 vs. 2_30: Wilcoxon test (paired samples), P_val:3.711e-01 Stat=2.100e+01
1_10 vs. 1_30: Wilcoxon test (paired samples), P_val:9.727e-01 Stat=5.000e+00
Pair: ((1, 15), (1, 10)) : Cohen's d: -0.09869281667522294
Pair: ((2, 15), (2, 10)) : Cohen's d: 0.08729696167203371
Pair: ((4, 15), (4, 10)) : Cohen's d: -0.3030638723136733
Pair: ((8, 15), (8, 10)) : Cohen's d: -0.3945644909975041
Pair: ((1, 30), (1, 10)) : Cohen's d: 0.35129437864379653
Pair: ((2, 30), (2, 10)) : Cohen's d: -0.022897124749754263
Pair: ((4, 30), (4, 10)) : Cohen's d: -0.34486409902260134
Pair: ((8, 30), (8, 10)) : Cohen's d: -0.21671602011534516

